Probing outbursts of the transient neutron star low mass X-ray binary Aql X-1 with NICER: a study of spectral evolution

X-ray observations of neutron star (NS) low mass X-ray binaries (LMXBs) are useful to probe physical processes close to the NS and to constrain source parameters. Aql X-1 is a transient NS LMXB which frequently undergoes outbursts provides an excellent opportunity to study source properties and accretion mechanism in strong gravity regime over a wide range of accretion rates. In this work, we systematically investigate the spectral evolution of Aql X-1 using NICER observations during the source outbursts in 2019 and 2020. The NICER observations cover the complete transition of the source from its canonical hard state to soft state and back. The spectra extracted from most observations can be explained by a partially Comptonised accretion disc. We find that the system can be described by an accretion disk with an inner temperature of $\approx0.7$ keV and a Comptonising medium of thermal electrons at $\approx2$ keV, while the photon index is strongly degenerate with the covering fraction of the medium. We also find evidence of Fe K$\alpha$ fluorescence emission in the spectra indicating reprocessing of the Comptonised photons. We observe an absorption column density higher than the Galactic column density for most of the observations indicating a significant local absorption. But for some of the observations in 2020 outburst, the local absorption is negligible.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
